MAP-Neo: Highly Capable and Transparent Bilingual Large Language Model Series

Large Language Models (LLMs) have made great strides in recent years to achieve unprecedented performance across different tasks. However, due to commercial interest, the most competitive models like GPT, Gemini, and Claude have been gated behind proprietary interfaces without disclosing the training details. Recently, many institutions have open-sourced several strong LLMs like LLaMA-3, comparable to existing closed-source LLMs. However, only the model's weights are provided with most details (e.g., intermediate checkpoints, pre-training corpus, and training code, etc.) being undisclosed. To improve the transparency of LLMs, the research community has formed to open-source truly open LLMs (e.g., Pythia, Amber, OLMo), where more details (e.g., pre-training corpus and training code) are being provided. These models have greatly advanced the scientific study of these large models including their strengths, weaknesses, biases and risks. However, we observe that the existing truly open LLMs on reasoning, knowledge, and coding tasks are still inferior to existing state-of-the-art LLMs with similar model sizes. To this end, we open-source MAP-Neo, a highly capable and transparent bilingual language model with 7B parameters trained from scratch on 4.5T high-quality tokens. Our MAP-Neo is the first fully open-sourced bilingual LLM with comparable performance compared to existing state-of-the-art LLMs. Moreover, we open-source all details to reproduce our MAP-Neo, where the cleaned pre-training corpus, data cleaning pipeline, checkpoints, and well-optimized training/evaluation framework are provided. Finally, we hope our MAP-Neo will enhance and strengthen the open research community and inspire more innovations and creativities to facilitate the further improvements of LLMs.

==> fig_code/aglined_compare_radar.txt <==
option = {
    legend: {
        orient: 'vertical',
        top: '2%',
        right: '68%',
        data: ['Neo-7B-Instruct', 'Amber-7B-Chat', 'Llama-2-7B-Chat', 'Llama-3-8B-Instruct', 'Mistral-7B-Instruct-v0.2', 'OLMo-7B-Instruct', 'Qwen1.5-7B-Chat'],
        itemWidth: 45,
        itemHeight: 25,
        textStyle: {
            fontWeight: 'bold', // Make legend text bold
            fontSize: 30     // Increase font size of the legend
        }
    },
    radar: {
        indicator: [
            { name: 'AlignBench', max: 7, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'AlpacaEval', max: 25, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'Arena-Hard', max: 25, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'CHC-Bench', max: 8, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'MT-Bench', max: 9, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'MMLU-Pro', max: 40, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'HumanEval', max: 50, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'MATH', max: 40, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
        ],
        name: {
            textStyle: {
                color: 'black', // Set the color of the radar text
                fontWeight: 'bold', // Bold the font for better visibility
                fontSize: 30       // Increase the font size for readability
            }
        }
    },
    series: [
        {
            name: 'Model Scores',
            type: 'radar',
            data: [
                {
                    value: [5.04, 16.65, 11.5, 7.42, 7.1, 28.74,  45.1, 35.58],
                    name: 'Neo-7B-Instruct',
                    lineStyle: {
                        width: 3, // Adjust the width to make it bold
                        // color: 'red' // Optional: change color to make it stand out
                    },
                    symbolSize: 8 // Increase the symbol size
                },
                {
                    value: [2.85, 1.21, 1.2, 3.13, 5.2, 14.65, 3.0, 4.2],
                    name: 'Amber-7B-Chat',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [4.33, 5.4, 4.6, 4.7, 6.6, 21.61, 13.4, 6.9],
                    name: 'Llama-2-7B-Chat',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [6.17, 22.9, 20.6, 5.53, 8.1, 38.12, 48.8, 29.28],
                    name: 'Llama-3-8B-Instruct',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [5.27, 17.1, 12.6, 6.86, 7.5, 30.86, 42.1, 13.14],
                    name: 'Mistral-7B-Instruct-v0.2',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [3.2, 3.64, 1.7, 3.91, 5.3, 16.27, 14.63, 1.8],
                    name: 'OLMo-7B-Instruct',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [6.17, 16.34, 11.4, 5.54, 7.6, 30, 39.0, 23.54],
                    name: 'Qwen1.5-7B-Chat',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
            ]
        }
    ]
};

==> fig_code/base_compare_radar.txt <==
option = {
    legend: {
        orient: 'vertical',
        top: '2%',
        right: '78%',
        data: ['Neo-7B', 'Amber-7B', 'Llama-2-7B', 'Llama-3-8B', 'Mistral-7B-v0.1', 'OLMo-7B', 'OLMo-1.7-7B', 'Pythia-6.9B', 'Pythia-12B', {name:'Qwen1.5-7B',itemStyle: {color:'#8A2BE2'}}],
        itemWidth: 45,
        itemHeight: 25,
        textStyle: {
            fontWeight: 'bold', // Make legend text bold
            fontSize: 30     // Increase font size of the legend
        }
    },
    radar: {
        indicator: [
            { name: 'MMLU', max: 70, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'CMMLU', max: 75, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'C-Eval', max: 75, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'GSM8K', max: 65, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'MATH', max: 35, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'HumanEval', max: 35, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'MBPP', max: 65, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'ARC-c', max: 80, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
            { name: 'HellaSwag', max: 80, axisLabel: { show: true, formatter: function(value) { return value === 0 ? '' : value; } } },
        ],
        name: {
            textStyle: {
                color: 'black', // Set the color of the radar text
                fontWeight: 'bold', // Bold the font for better visibility
                fontSize: 30       // Increase the font size for readability
            }
        }
    },
    series: [
        {
            name: 'Model Scores',
            type: 'radar',
            data: [
                {
                    value: [58.14, 55.10, 57.68, 53.68, 20.7, 23.8, 34.9, 68.14, 70.74],
                    name: 'Neo-7B',
                    lineStyle: {
                        width: 3, // Adjust the width to make it bold
                        // color: 'red' // Optional: change color to make it stand out
                    },
                    symbolSize: 8 // Increase the symbol size
                },
                {
                    value: [28.07, 25.77, 23.82, 3.64, 3.88, 13.4, 22.8, 24.41, 66.76],
                    name: 'Amber-7B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [46.80, 31.85, 32.37, 16.22, 6.14, 13.4, 29.1, 35.93, 71.27],
                    name: 'Llama-2-7B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [66.52, 50.72, 49.83, 54.74, 20.76, 33.5, 61.4, 79.66, 74.52],
                    name: 'Llama-3-8B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [64.04, 44.63, 47.54, 47.46, 15.74, 28.0, 46.8, 71.53, 76.49],
                    name: 'Mistral-7B-v0.1',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [28.51, 25.53, 27.39, 5.84, 1.60, 11.6, 27, 24.07, 70.32],
                    name: 'OLMo-7B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [53.52, 36.74, 35.21, 28.43, 4.86, 17.1, 32.3, 49.83, 72.37],
                    name: 'OLMo-1.7-7B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [26.39, 25.34, 24.64, 3.41, 3.82, 9.1, 16.1, 22.71, 59.60],
                    name: 'Pythia-6.9B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [27.06, 24.88, 24.82, 3.94, 4.54, 8.5, 15.6, 25.08, 63.04],
                    name: 'Pythia-12B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        // color: 'lightgray', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4 // Decrease the symbol size
                },
                {
                    value: [62.17, 71.84, 73.57, 64.44, 32.12, 28.7, 49.7, 71.53, 72.62],
                    name: 'Qwen1.5-7B',
                    lineStyle: {
                        width: 1, // Make the line thinner
                        color: '#8A2BE2', // Make the line lighter
                        opacity: 0.5 // Lower the opacity
                    },
                    symbolSize: 4, // Decrease the symbol size
                    itemStyle: {
                        color: '#8A2BE2' // Change the color of the points
                    }
                }
            ]
        }
    ]
};

==> fig_code/chinese_pipeline.txt <==
option = {

  tooltip: {
    trigger: 'item',
    formatter: '{a} <br/>{b} : {c}%'
  },
  toolbox: {
    feature: {
      dataView: { readOnly: false },
      restore: {},
      saveAsImage: {}
    }
  },
  legend: {
    orient: 'vertical',
    right: '0%',
    bottom: '10%',
    textStyle: {
      fontSize: 14
    },
    itemGap: 20, // 设置图例项之间的垂直间距
    data: [
      'Heuristic Rules Filter',
      'Exact Deduplication',
      'Minhash Deduplication',
      'Similar Line Deduplication',
      // 'Exact substring Deduplication'
    ]
  },
  series: [
    {
      name: 'Expected',
      type: 'funnel',
      left: '10%',
      width: '80%',
      maxSize: '100%',
      minSize: '0%',
      label: {
        formatter: '   {c}%',
        fontSize: 24,
        align: 'left',
        color: '#333333',
      },
      labelLine: {
        show: false
      },
      itemStyle: {
        opacity: 0.7
      },
      emphasis: {
        label: {
          position: 'inside',
          formatter: '{c}%',
          fontSize: 24,
          align: 'left'
        }
      },
      data: [
        { value: 100, name: 'Heuristic Rules Filter' },
        { value: 38, name: 'Exact Deduplication' },
        { value: 26, name: 'Minhash Deduplication' },
        { value: 19, name: 'Similar Line Deduplication' },
        // { value: 4, name: 'Exact substring Deduplication' },
      ],
    z: 1 // 设置图层顺序
    },
    {
      name: 'Actual',
      type: 'funnel',
      left: '10%',
      width: '80%',
      maxSize: '110%',
      minSize: '0%',
      label: {
        position: 'inside',
        formatter: '{c}%',
        color: '#111111',
        fontSize: 24
      },
      itemStyle: {
        opacity: 0.5,
        borderColor: '#fff',
        borderWidth: 2
      },
      emphasis: {
        label: {
          position: 'inside',
          formatter: '{b}: {c}%',
          fontSize: 18
        }
      },
      data: [
        { value: 38, name: 'Heuristic Rules Filter' },
        { value: 26, name: 'Exact Deduplication' },
        { value: 19, name: 'Minhash Deduplication' },
        { value: 15, name: 'Similar Line Deduplication' },
        // { value: 3, name: 'Exact substring Deduplication' },
      ],
      // Ensure outer shape will not be over inner shape when hover.
      z: 1 // 设置图层顺序
    }
  ]
};


==> fig_code/data_ratio.txt <==
var option = {
  tooltip: {
    trigger: 'item',
    formatter: '{a} <br/>{b}: {c} ({d}%)'
  },
  legend: [
    {
      orient: 'vertical',
      top: '23%',
      right: '84%',
      textStyle: {
        fontSize: 25,
        fontFamily: "Calisto MT, serif"
      },
      itemWidth: 45,
      itemHeight: 25,
      data: ['Common Crawl', 'Code', 'Book', 'Paper', 'Instruction', 'Exam', 'News', 'Patent', 'Wiki']
    },
    {
      orient: 'vertical',
      top: '23%',
      left: '48%',
      textStyle: {
        fontSize: 25,
        fontFamily: "Calisto MT, serif"
      },
      itemWidth: 45,
      itemHeight: 25,
      data: ['Book', 'Instruction', 'Code', 'Exam', 'CC', 'Paper', 'Patent', 'Wiki']
    }
  ],
  series: [
    {
      name: 'Category1',
      type: 'pie',
      radius: ['0%', '20%'],
      center: ['30%', '55%'],
      avoidLabelOverlap: false,
      itemStyle: {
        borderRadius: 10,
        borderColor: '#fff',
        borderWidth: 2
      },
      label: {
        show: true,
        position: 'inside',
        formatter: '{b}:\n{d}%',
        fontSize: 25,
        fontFamily: "Calisto MT, serif"
      },
      labelLine: {
        show: false
      },
      data: [
        { value: 2216617752819, name: 'English', itemStyle: { color: '#C9DCC4' } },
        { value: 550464678245, name: 'Code', itemStyle: { color: '#EDB8B0' } },
        { value: 959245839643, name: 'Chinese', itemStyle: { color: '#C5DFF4' } },
        
      ]
    },
    {
      name: 'Sites1',
      type: 'pie',
      radius: ['25%', '40%'],
      center: ['30%', '55%'],
      avoidLabelOverlap: false,
      itemStyle: {
        borderRadius: 10,
        borderColor: '#fff',
        borderWidth: 2
      },
      label: {
        show: true,
        position: 'outside',
        formatter: '{d}%',
        fontSize: 30,
        fontFamily: "Calisto MT, serif"
      },
      labelLine: {
        show: true,
        lineStyle: {
          width: 2
        }
      },
      data: [
        { value: 2464994922433, name: 'Common Crawl', itemStyle: { color: '#E69191' } },
        { value: 550464678245, name: 'Code', itemStyle: { color: '#EDB8B0' } },
        { value: 398473132833, name: 'Book', itemStyle: { color: '#F5DFDB' } },
        { value: 134504109397, name: 'Paper', itemStyle: { color: '#E6CECF' } },
        { value: 78387713569, name: 'Instruction', itemStyle: { color: '#f2eff5' } },
        { value: 52990721888, name: 'Exam', itemStyle: { color: '#CCE4EF' } },
        { value: 16181453719, name: 'News', itemStyle: { color: '#AECFD4' } },
        { value: 15548870224, name: 'Patent', itemStyle: { color: '#92B5CA' } },
        { value: 14782668399, name: 'Wiki', itemStyle: { color: '#599CB4' } }
      ]
    },
       {
      name: 'Category2',
      type: 'pie',
      radius: ['0%', '20%'],
      center: ['79%', '55%'],
      avoidLabelOverlap: false,
      itemStyle: {
        borderRadius: 10,
        borderColor: '#fff',
        borderWidth: 2
      },
      label: {
        show: true,
        position: 'inside',
        formatter: '{b}:\n{d}%',
        fontSize: 25,
        fontFamily: "Calisto MT, serif"
      },
      labelLine: {
        show: false 
      },
      data: [
        { value: 530960079274, name: 'English', itemStyle: { color: '#C9DCC4' } },
        { 
          "value": 61162650365, 
          "name": "ZH", 
          "itemStyle": {color: '#C5DFF4'},
          "label": {
            "formatter": '{b}:{d}%',
            "show": true
          },
        },
        { value: 121609899584, name: 'Code', itemStyle: { color: '#EDB8B0' } },
      ]
    },
    {
      name: 'Sites2',
      type: 'pie',
      radius: ['25%', '40%'],
      center: ['79%', '55%'],
      avoidLabelOverlap: false,
      itemStyle: {
        borderRadius: 10,
        borderColor: '#fff',
        borderWidth: 2
      },
      label: {
        show: true,
        position: 'outside',
        formatter: '{d}%',
        fontSize: 30,
        fontFamily: "Calisto MT, serif"
      },
      labelLine: {
        show: true,
        lineStyle: {
          width: 2
        }
      },
      data: [
        { value: 234908959769, name: 'book', itemStyle: { color: '#F5DFDB' } },
        { value: 182939185620, name: 'instruction', itemStyle: { color: '#f2eff5' } },
        { value: 121609899584, name: 'code', itemStyle: { color: '#EDB8B0' } },
        { value: 103777371689, name: 'exam', itemStyle: { color: '#CCE4EF' } },
        { value: 28547152310, name: 'cc', itemStyle: { color: '#E69191' } },
        { value: 33383934514, name: 'paper', itemStyle: { color: '#E6CECF' } },
        { value: 6470394055, name: 'patent', itemStyle: { color: '#92B5CA' } },
        { value: 2095731682, name: 'wiki', itemStyle: { color: '#599CB4' } }
      ]
    }
  ]
};


==> fig_code/english_pipeline.txt <==
option = {

  tooltip: {
    trigger: 'item',
    formatter: '{a} <br/>{b} : {c}%'
  },
  toolbox: {
    feature: {
      dataView: { readOnly: false },
      restore: {},
      saveAsImage: {}
    }
  },
  legend: {
    orient: 'vertical',
    right: '0%',
    bottom: '10%',
    textStyle: {
      fontSize: 14
    },
    itemGap: 20, // 设置图例项之间的垂直间距
    data: [
      'Heuristic Rules Filter',
      'Exact Document Deduplication',
      'Minhash Lsh Deduplication',
      'Paragraph Deduplication',
      'Exact substring Deduplication'
    ]
  },
  series: [
    {
      name: 'Expected',
      type: 'funnel',
      left: '10%',
      width: '80%',
      maxSize: '100%',
      minSize: '0%',
      label: {
        formatter: '   {c}%',
        fontSize: 24,
        align: 'left',
        color: '#333333',
      },
      labelLine: {
        show: false
      },
      itemStyle: {
        opacity: 0.7
      },
      emphasis: {
        label: {
          position: 'inside',
          formatter: '{c}%',
          fontSize: 24,
          align: 'left'
        }
      },
      data: [
        { value: 100, name: 'Heuristic Rules Filter' },
        { value: 20, name: 'Exact Document Deduplication' },
        { value: 12, name: 'Minhash Lsh Deduplication' },
        { value: 7, name: 'Paragraph Deduplication' },
        { value: 4, name: 'Exact substring Deduplication' },
      ],
    z: 1 // 设置图层顺序
    },
    {
      name: 'Actual',
      type: 'funnel',
      left: '10%',
      width: '80%',
      maxSize: '110%',
      minSize: '0%',
      label: {
        position: 'inside',
        formatter: '{c}%',
        color: '#111111',
        fontSize: 24
      },
      itemStyle: {
        opacity: 0.5,
        borderColor: '#fff',
        borderWidth: 2
      },
      emphasis: {
        label: {
          position: 'inside',
          formatter: '{b}: {c}%',
          fontSize: 18
        }
      },
      data: [
        { value: 20, name: 'Heuristic Rules Filter' },
        { value: 12, name: 'Exact Document Deduplication' },
        { value: 7, name: 'Minhash Lsh Deduplication' },
        { value: 4, name: 'Paragraph Deduplication' },
        { value: 3, name: 'Exact substring Deduplication' },
      ],
      // Ensure outer shape will not be over inner shape when hover.
      z: 1 // 设置图层顺序
    }
  ]
};


==> fig_code/matrix_pile.txt <==
var option = {
  tooltip: {
    trigger: 'item',
    formatter: '{a} <br/>{b}: {c} ({d}%)'
  },
  legend: [
    {
      orient: 'vertical',
      top: '24%',
      right: '68%',
      textStyle: {
        fontSize: 25,
        fontFamily: "Calisto MT, serif"
      },
      itemWidth: 45,
      itemHeight: 25,
      data: ['Common Crawl', 'Code', 'Book', 'Paper', 'Instruction', 'Exam', 'News', 'Patent', 'Wiki']
    },
  ],
  series: [
    {
      name: 'Category1',
      type: 'pie',
      radius: ['0%', '20%'],
      center: ['50%', '55%'],
      avoidLabelOverlap: false,
      itemStyle: {
        borderRadius: 10,
        borderColor: '#fff',
        borderWidth: 2
      },
      label: {
        show: true,
        position: 'inside',
        formatter: '{b}:\n{d}%',
        fontSize: 25,
        fontFamily: "Calisto MT, serif"
      },
      labelLine: {
        show: false
      },
      data: [
        { value: 58.3, name: 'English', itemStyle: { color: '#C9DCC4' } },
        { value: 22.29, name: 'Code', itemStyle: { color: '#EDB8B0' } },
        { value: 19.41, name: 'Chinese', itemStyle: { color: '#C5DFF4' } },
        
      ]
    },
    {
      name: 'Sites1',
      type: 'pie',
      radius: ['25%', '40%'],
      center: ['50%', '55%'],
      avoidLabelOverlap: false,
      itemStyle: {
        borderRadius: 10,
        borderColor: '#fff',
        borderWidth: 2
      },
      label: {
        show: true,
        position: 'outside',
        formatter: '{d}%',
        fontSize: 30,
        fontFamily: "Calisto MT, serif"
      },
      labelLine: {
        show: true,
        lineStyle: {
          width: 2
        }
      },
      data: [
        { value: 2465.01, name: 'Common Crawl', itemStyle: { color: '#E69191' } },
        { value: 1045.77, name: 'Code', itemStyle: { color: '#EDB8B0' } },
        { value: 421.12, name: 'Paper', itemStyle: { color: '#F5DFDB' } },
        { value: 396.09, name: 'Book', itemStyle: { color: '#E6CECF' } },
        { value: 261.03, name: 'Instruction', itemStyle: { color: '#f2eff5' } },
        { value: 53.84, name: 'Exam', itemStyle: { color: '#CCE4EF' } },
        { value: 16.72, name: 'News', itemStyle: { color: '#AECFD4' } },
        { value: 15.80, name: 'Wiki', itemStyle: { color: '#599CB4' } },
        { value: 15.55, name: 'Patent', itemStyle: { color: '#92B5CA' } }
      ]
    },
     
  ]
};


==> fig_code/radar.txt <==
option = {
    title: [
        {
            text: '',
            left: 'center',
            top: 20
        }
    ],
    legend: [
        {
            orient: 'vertical',
            top: '40%',
            left: '10%',
            data: [
                { name: 'MAP-Neo-7B', itemStyle: { color: '#C25759' } },
                { name: 'Amber-7B', itemStyle: { color: '#E69191' } },
                { name: 'Llama-2-7B', itemStyle: { color: '#F49600' } },
                { name: 'Llama-3-8B', itemStyle: { color: '#8F7289' } },
                { name: 'Mistral-7B-v0.1', itemStyle: { color: '#9B9C2D' } },
                { name: 'OLMo-7B', itemStyle: { color: '#29A15C' } },
                { name: 'OLMo-1.7-7B', itemStyle: { color: '#9CCBA7' } },
                { name: 'Pythia-6.9B', itemStyle: { color: '#528FAD' } },
                { name: 'Pythia-12B', itemStyle: { color: '#376795' } },
            ],
            textStyle: {
                fontWeight: 'bold',
                fontSize: 25,
                fontFamily: "Calisto MT, serif"
            }
        },
        {
            orient: 'vertical',
            top: '44%',
            right: '10%',
            data: [
                { name: 'MAP-Neo-7B-Ins', itemStyle: { color: '#C25759' } },
                { name: 'Amber-7B-Chat', itemStyle: { color: '#E69191' } },
                { name: 'Llama-2-7B-Chat', itemStyle: { color: '#F49600' } },
                { name: 'Llama-3-8B-Ins', itemStyle: { color: '#8F7289' } },
                { name: 'Mistral-7B-Ins-v0.2', itemStyle: { color: '#9B9C2D' } },
                { name: 'OLMo-7B-Ins', itemStyle: { color: '#29A15C' } },
            ],
            textStyle: {
                fontWeight: 'bold',
                fontSize: 25,
                fontFamily: "Calisto MT, serif"
            }
        }
    ],
    radar: [
        {
            center: ['33%', '55%'],
            radius: 180,
            gridIndex: 0,
            indicator: [
                { name: 'MMLU', max: 70, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'CMMLU', max: 60, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'C-Eval', max: 60, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'GSM8K', max: 60, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'MATH', max: 22, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'HumanEval', max: 35, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'MBPP', max: 65, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'ARC-c', max: 80, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'HellaSwag', max: 80, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } }
            ],
            name: {
                textStyle: {
                    color: 'black',
                    fontWeight: 'bold',
                    fontSize: 25,
                    fontFamily: "Calisto MT, serif"
                }
            }
        },
        {
            center: ['63%', '55%'],
            radius: 180,
            gridIndex: 1,
            indicator: [
                { name: 'AlignBench', max: 6.5, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'AlpacaEval', max: 25, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'CHC-Bench', max: 8, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'MT-Bench', max: 8.5, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'MMLU-Pro', max: 40, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'HumanEval', max: 50, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'MATH', max: 38, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } },
                { name: 'GSM8K', max: 80, axisLabel: { show: true, formatter: function (value) { return value === 0 ? '' : value; } } }
            ],
            name: {
                textStyle: {
                    color: 'black',
                    fontWeight: 'bold',
                    fontSize: 25,
                    fontFamily: "Calisto MT, serif"
                }
            }
        }
    ],
    series: [
        {
            name: 'Model Scores',
            type: 'radar',
            radarIndex: 0,
            data: [
                {
                    value: [58.14, 55.10, 57.68, 53.68, 20.7, 23.8, 34.9, 68.14, 70.74],
                    name: 'MAP-Neo-7B',
                    lineStyle: {
                        width: 2.5,
                        color: '#C25759'
                    },
                    symbolSize: 8,
                    itemStyle: {
                        color: '#C25759'
                    }
                },
                {
                    value: [28.07, 25.77, 23.82, 3.64, 3.88, 13.4, 22.8, 24.41, 66.76],
                    name: 'Amber-7B',
                    lineStyle: {
                        width: 1,
                        color: '#E69191',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#E69191'
                    }
                },
                {
                    value: [46.80, 31.85, 32.37, 16.22, 6.14, 13.4, 29.1, 35.93, 71.27],
                    name: 'Llama-2-7B',
                    lineStyle: {
                        width: 1,
                        color: '#F49600',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#F49600'
                    }
                },
                {
                    value: [66.52, 50.72, 49.83, 54.74, 20.76, 33.5, 61.4, 79.66, 74.52],
                    name: 'Llama-3-8B',
                    lineStyle: {
                        width: 1,
                        color: '#8F7289',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#8F7289'
                    }
                },
                {
                    value: [64.04, 44.63, 47.54, 47.46, 15.74, 28.0, 46.8, 71.53, 76.49],
                    name: 'Mistral-7B-v0.1',
                    lineStyle: {
                        width: 1,
                        color: '#9B9C2D',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#9B9C2D'
                    }
                },
                {
                    value: [28.51, 25.53, 27.39, 5.84, 1.60, 11.6, 27, 24.07, 70.32],
                    name: 'OLMo-7B',
                    lineStyle: {
                        width: 1,
                        color: '#29A15C',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#29A15C'
                    }
                },
                {
                    value: [53.52, 36.74, 35.21, 28.43, 4.86, 17.1, 32.3, 49.83, 72.37],
                    name: 'OLMo-1.7-7B',
                    lineStyle: {
                        width: 1,
                        color: '#9CCBA7',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#9CCBA7'
                    }
                },
                {
                    value: [26.39, 25.34, 24.64, 3.41, 3.82, 9.1, 16.1, 22.71, 59.60],
                    name: 'Pythia-6.9B',
                    lineStyle: {
                        width: 1,
                        color: '#528FAD',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#528FAD'
                    }
                },
                {
                    value: [27.06, 24.88, 24.82, 3.94, 4.54, 8.5, 15.6, 25.08, 63.04],
                    name: 'Pythia-12B',
                    lineStyle: {
                        width: 1,
                        color: '#376795',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#376795'
                    }
                },
            ]
        },
        {
            name: 'Model Scores',
            type: 'radar',
            radarIndex: 1,
            data: [
                {
                    value: [5.04, 16.65, 7.42, 7.1, 28.74, 45.1, 35.58, 73.16],
                    name: 'MAP-Neo-7B-Ins',
                    lineStyle: {
                        width: 2.5,
                        color: '#C25759'
                    },
                    symbolSize: 8,
                    itemStyle: {
                        color: '#C25759'
                    }
                },
                {
                    value: [2.85, 1.21, 3.13, 5.2, 14.65, 17.7, 4.2, 7.59],
                    name: 'Amber-7B-Chat',
                    lineStyle: {
                        width: 1,
                        color: '#E69191',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#E69191'
                    }
                },
                {
                    value: [4.33, 5.4, 4.7, 6.6, 21.61, 14.0, 6.9, 26],
                    name: 'Llama-2-7B-Chat',
                    lineStyle: {
                        width: 1,
                        color: '#F49600',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#F49600'
                    }
                },
                {
                    value: [6.17, 22.9, 5.53, 8.1, 38.12, 48.8, 29.28, 79.23],
                    name: 'Llama-3-8B-Ins',
                    lineStyle: {
                        width: 1,
                        color: '#8F7289',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#8F7289'
                    }
                },
                {
                    value: [5.27, 17.1, 6.86, 7.5, 30.86, 42.1, 13.14, 49.2],
                    name: 'Mistral-7B-Ins-v0.2',
                    lineStyle: {
                        width: 1,
                        color: '#9B9C2D',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#9B9C2D'
                    }
                },
                {
                    value: [3.2, 3.64, 3.91, 5.3, 16.27, 14.63, 1.8, 13.5],
                    name: 'OLMo-7B-Ins',
                    lineStyle: {
                        width: 1,
                        color: '#29A15C',
                        opacity: 1
                    },
                    symbolSize: 4,
                    itemStyle: {
                        color: '#29A15C'
                    }
                },
            ]
        }
    ]
};

